GA-NIFS: the interplay between merger, star formation and chemical enrichment in MACS1149-JD1 at z=9.11 with JWST/NIRSpec

We present JWST/NIRSpec integral-field spectroscopy observations of the z ~ 9.11 lensed galaxy MACS1149-JD1, as part of the GA-NIFS programme. The data was obtained with both the G395H grating (R~ 2700) and the prism (R~ 100). This target shows a main elongated UV-bright clump and a secondary component detected in continuum emission at a projected distance of 2 kpc. The R2700 data trace the ionised-gas morpho-kinematics in between the two components, showing an elongated emission mainly traced by [O III]5007. We spatially resolve [O II]3726,3729, [O III]4959,5007, and [O III]4363, which enable us to map the electron density (ne ~ 1.0 x 103 cm-3), temperature (Te ~ 1.6 x 104 K), and direct-method gas-phase metallicity (-1.2 to -0.7 dex solar). A spatially resolved full-spectrum modelling of the prism indicates a north-south gas metallicity and stellar age gradient between the two components. We found 3-sigma evidence of a spatially resolved anti-correlation of the gas-phase metallicity and the star formation rate density, which is likely driven by gas inflows, enhancing the star formation in JD1. We employ high-z sensitive diagnostic diagrams to rule out the presence of a strong AGN in the main component. These findings show the unambiguous presence of two distinct stellar populations, with the majority of the mass ascribed to an old star formation burst, as suggested by previous works. We disfavour the possibility of a rotating-disc nature for MACS1149-JD1; we favour a merger event that has led to a recent burst of star formation in two separate regions, as supported by high values of [O III]5007/Hbeta, ionised gas velocity dispersion, and gas-phase metallicity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
